Change in Artificial Land Use over time across European Cities: A rescaled radial perspective

Seen from a satellite, observing land use in the daytime or at night, most cities have circular shapes, organised around a city centre. A radial analysis of artificial land use growth is conducted in order to understand what the recent changes in urbanisation are across Europe and how it relates to city size. We focus on the most fundamental differentiation regarding urban land use: has it been artificialised for human uses (residence or roads for instance) or is it natural, or at least undeveloped? Using spatially detailed data from the EU Copernicus Urban Atlas, profiles of artificial land use (ALU) are calculated and compared between two years, 2006 and 2012. Based on the homothety of urban forms found by Lemoy and Caruso (2018), a simple scaling law is used to compare the internal structure of cities after controlling for population size. We firstly show that when using the FUA definition of cities, a kind of Gibrat's law for land use appears to hold. However, when we examine cities internally, this is no longer clear as there are differences on average between city size categories. We also look at further city groupings using regions and topography to show that artificial land use growth across European cities is not homogeneous. Our findings have important implications relative to the sustainability of cities as this evidence is pointing towards increasing urban sprawl and stagnant growth in urban centres across cities of all sizes. It also has theoretical implications on the nature of sprawl and its scaling with city size.

==> figures/CREADY.TXT <==
---ELECTRONIC LETTERS ON COMPUTER VISION AND IMAGE ANALYSIS (ELCVIA)---
                    *** CAMERA READY VERSION  ***


When your article is accepted, ELCVIA Board will give you
the following information which you must fill to make 
the Camera  Ready version:


* LATEX 2e, LATEX 2.09 VERSIONS:

    1) Volume, Number, Initial and Final pages, Year

In the beginning of sample Latex Document you can find the
following instructions:
% INFORMATION TO FILL IN CAMERA READY VERSION
%-------------------------------------------------------------------
\newcommand{\vol}{0}            % Number of Volume (default 0)
\newcommand{\num}{0}            % Number (default 0)
\setcounter{page}{1}            % First page (default 1)
\newcommand{\begpag}{\thepage}  
\newcommand{\finpag}{7}         % Last Page
\newcommand{\yearp}{2000}       % Year of the issue (default 2000)
%-------------------------------------------------------------------


    2) Name of Associate Editor of your article (Initial surname and Name)

In the beginning of sample Latex Document you can find the
following instructions:
% INFORMATION TO FILL IN CAMERA READY VERSION
%--------------------------------------------------------------------
% name of Associate Editor given when article is accepted
\footnote[0]{\noindent Recommended for acceptance by $<$name$>$} 
%--------------------------------------------------------------------


    3) Received, revision (optional) and accepted dates.

In the beginning of sample Latex Document you can find the
following instructions:
% INFORMATION TO FILL IN CAMERA READY VERSION
%------------------------------------------------------------------
% Received, revised and accepted dates
\centerline{\small Received 1 January 2000; revised 1 January 2000; 
accepted 1 January 2000}

You must insert the name given by ELCVIA board in format initial surname
and name (example: E. Marti)



* WORD VERSION: You must change in .doc file

   1) Volume, Number, Initial and Final pages, Year

   2) Name of Associate Editor of your article (Initial surname and Name)
You must insert the name given by ELCVIA board in format initial surname
and name (example: E. Marti)

   3) Received, revision (optional) and accepted dates.


* LATEX and WORD versions:

You can insert some footnotes in the first page after the "Correspondence to"
footnote but before "Recommended for acceptance...".


For any questions, problems or coments send an E-mail to: 
elcvia@cvc.uab.es with subject: 'Article Formats'.


                             Bellaterra, SEPTEMBER 2002


==> figures/README.TXT <==

---ELECTRONIC LETTERS ON COMPUTER VISION AND IMAGE ANALYSIS (ELCVIA)---


* ELCVIA STYLE FILES IN LATEX 2e ----------------------------------

  - ELCVIA.STY: Style file (margins, captions, etc.),
               which use the style file ARTCAST.CLS

  - ARTiCLE.CLS: Standard style file in Latex2e.

  - ARTICLE.STY: Standard style file in Latex2e used with
                  'ARTICLE.CLS'.

  - ELCVIA2e.TEX: Sample file of ELCVIA article in Latex2e.

  - ELCVIA2e.PDF: Sample file of ELCVIA article in PDF format.

  - PSFIG.STY: Style file which allows to include EPS files
                in Latex files using

           \psfig{figure=file.eps,width=10cm} or
           \psfig{figure=file.eps,height=4cm}


* ELCVIA STYLE FILES IN LATEX 2.09 --------------------------------

  - ELCVIA.STY: Style File (margins, captions, etc.),
               which use the style file ARTICLE.STY

  - ELCVIA209.TEX: Sample file of ELCVIA article in Latex 2.09.

  - ELCVIA209.PDF: Sample file of ELCVIA article in PDF format.

  - PSFIG.STY: Style file which allows to include EPS files
                in Latex files using

           \psfig{figure=file.eps,width=10cm} or
           \psfig{figure=file.eps,height=4cm}

  - CREADY.TXT: Intructions to Camera Ready Format when the article
                is accepted.

  - README.STY: This file


* ELCVIA STYLE FILES IN WORD 2000 ----------------------------------

  - ELCVIA.DOC: Sample file of ELCVIA article in Word 2000

  - ELCVIA.PDF: Sample file of ELCVIA article in PDF format.

  - ELCVIA.DOT: ELCVIA Standard style file in Word 2000.


For any questions, problems or coments send an E-mail to: 
elcvia@cvc.uab.es with subject: 'Article Formats'.


                             Bellaterra, SEPTEMBER 2002

